Haskelite: A Tracing Interpreter Based on a Pattern-Matching Calculus

Many Haskell textbooks explain the evaluation of pure functional programs as a process of stepwise rewriting using equations. However, usual implementation techniques perform program transformations that make producing the corresponding tracing evaluations difficult. This paper presents a tracing interpreter for a subset of Haskell based on the pattern matching calculus of Kahl. We start from a big-step semantics in the style of Launchbury and develop a small-step semantics in the style of Sestoft's machines. This machine is used in the implementation of a step-by-step educational interpreter. We also discuss some implementation decisions and present illustrative examples.

==> reviews.txt <==
Haskell '24 Paper #3 Reviews and Comments
===========================================================================
Paper #3 Haskelite: A Tracing Interpreter Based on a Pattern-Matching
Calculus


Review #3A
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
The paper presents Haskelite, a Haskell tracing interpreter based on the calculus of Kahl. The paper defines the syntax and big step semantics of the λPCM, a core calculus with pattern matching that resembles the semantics of Haskell. Then an abstract machine is defined and the paper proves that it is consistent with the big step semantics and describes how it is used to implement a web-based interpreter.

Comments for authors
--------------------
The paper is very well written, the contribution is very clear, and it is very well suited to the Haskell audience, thus I suggest acceptance! 

The motivation is great! Haskell's semantics is not straightforward, thus a web-based interpreter is really useful to explain to students. Indeed GHC's semantics have a lot of noise (because of the syntactic restrictions of the pattern case) thus I do believe that the λPCM's more flexible semantics make presentation easier. I would have like to see a formalized correspondence between GHC and λPCM, but as the authors note GHC's runtimes is not really formalized. Finally, it is great that Haskelite is already used in teaching and includes optimizations like Bang patterns! 

Minor comments: 
- [x] line 143: based _on_ a pattern
- [x] line 405: that _one_ could 
- line 416: is that translation from Haskell to λPCM automatic?



Review #3B
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper presents a formal semantics for a (fairly) simple subset of Haskell. The subset is intended to be used in the context of teaching introductory Haskell, and the purpose of the semantics is to provide a basis for the implementation of an interpreter. The key feature of the interpreter is to provide evaluation traces for pedagogic benefit.  The main priority for the small-step semantics is therefore to facilitate evaluation traces that will correspond to the source code as written.  In particular, nested pattern matching should not be translated into sequences of simple pattern matches, as that would produce confusing evaluation traces for novices.

Comments for authors
--------------------
I really liked this paper.  It is very well written, and seems to anticipate my questions.  The work is very well motivated, and is an excellent combination of formal theory supporting a practical tool.

Minor Comments:

The reduction relation (L322) has a condition "(c =/= c' || k =/= n)".  The need for (|| k=/= n) isn't obvious to me.  Having two constructors with the same name but different arities isn't legal Haskell as far as I'm aware?  Furthermore, while your small-step semantics has the same condition, the big-step semantics only has c =/= c' as the condition, which seems inconsistent.

- [x] L461.  I found combining the arity equations for return expressions and failure into one equation a bit confusing to read, particularly because of the layout/alignment of the '=' symbol.  I think it would be clearer to define them on separate lines.

- [x] L655.  "left hand-side" -> "left-hand side"

- [x] L1094.  "also mean that" -> "also means that"

- [x] L1199.  grammar: "matching should delayed"

- Should Figure 8 should come at the top of Page 9 rather than Page 10?


Review #3C
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper presents a fragment of Haskell based on pattern-matching calculus, proposed by Kahl, with big-step operational semantics, an abstract machine, and a corresponding step-by-step interpreter for educational purposes. 

The work is well-motivated as a tool for students to learn lazy evaluation and equational reasoning, typically taught in functional programming textbooks. The technical development is solid as a variant of the classic work by Sestoft, making the design and implementation reliable. The web-based interpreter is working and responsive. The presentation is also very high quality and easy to follow, which is particularly useful for other language implementations if they want to follow this approach. Overall, I highly recommend accepting this paper.

Comments for authors
--------------------
Overall, the paper is well-written, so I don't have any major comments for the authors. Here are some possible improvements and suggestions:

### Discussion on terminal configurations

Some easy corollaries regarding terminal configurations are not discussed. 

1. Can you also show that the evaluation gets stuck if the machine gets stuck? 
2. As an easy corollary, you should mention that the evaluation evaluates the same value if the machine terminates successfully.

### Low-level details

* L62--76, the use of dots is a bit confusing: `insert 3 [1, 2, 4] = {3 <= 1 = False} ... False` at first, I didn't see what `...` should be, as this is an evaluation of the guard and not typically considered as an argument. It would be helpful to retouch the equations in Figure 1 a bit (with a clear indication that it has been retouched and actual output will be given later, etc.)

* [x] L106: *The development of Haskelite motivated the design...* shouldn't this be "...was motivated by the design..."

* [x] L108 & L137: The citations for Launchbury's semantics and Sestoft's abstract machine should (also) be placed here.

* L145: I am not sure if you need to emphasise that the definition of matching arity is novel, as it does not appear interesting (subjectively to me): according to OED it means
> Of a new kind or nature; not previously imagined or thought of; (now) esp. interestingly new or unusual.


* L248--250: this passage tells the reader what ("local binding `where` is introduced instead of the usual `let` expression) but does not tell why, and initially, I thought it was merely a matter of choice. 

* L317--324: These rules are not readable in this layout. Maybe they can be placed in a wider figure spanning both columns, like Figure 7.

* L465: I think this definition could be made total (or even unnecessary) if the notion of arity was included in the definition of matchings. (It may complicate the definition, so it might not be a good idea.)

* L875: Giving a small example here would be more convincing. 

* L1026--1030: `Hint` doesn't appear related.

